Share Secrets for Privacy: Confidential Forecasting with Vertical Federated Learning

Vertical federated learning (VFL) is a promising area for time series forecasting in many applications, such as healthcare and manufacturing. Critical challenges to address include data privacy and over-fitting on small and noisy datasets during both training and inference. Additionally, such forecasting models must scale well with the number of parties while ensuring strong convergence and low-tuning complexity. We address these challenges and propose ``Secret-shared Time Series Forecasting with VFL'' (STV), a novel framework with the following key features: i) a privacy-preserving algorithm for forecasting with SARIMAX and autoregressive trees on vertically-partitioned data; ii) decentralised forecasting using secret sharing and multi-party computation; and iii) novel N-party algorithms for matrix multiplication and inverse operations for exact parameter optimization, giving strong convergence with minimal tuning complexity. We evaluate on six representative datasets from public and industry-specific contexts. Results demonstrate that STV's forecasting accuracy is comparable to those of centralized approaches. Our exact optimization outperforms centralized methods, including state-of-the-art diffusion models and long-short-term memory, by 23.81% on forecasting accuracy. We also evaluate scalability by examining the communication costs of exact and iterative optimization to navigate the choice between the two. STV's code and supplementary material is available online: https://github.com/adis98/STV.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> reviewercomments.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 98
TITLE: Share Secrets for Privacy. Confidential Forecasting with Vertical Federated Learning
AUTHORS: Aditya Shankar, Lydia Chen, Jérémie Decouchant, Dimitra Gkorou and Rihan Hai

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----------- Major strong points -----------
- This paper proposes a novel framework for time-series forecasting in the context of vertical federated learning (VFL), leveraging secret sharing and MPC techniques.

- A thorough performance analysis is provided, and the authors have also made the source code available for reviewers.
----------- Major weak points -----------
- A weak threat model assumption
- No formal security analysis
----------- Detailed Comments -----------
The authors addressed an important problem in vertical federated learning (VFL). The paper is well-written and easy to follow. However, I have identified two major issues that could be addressed to make the paper more comprehensive.

First, the authors assume a weak threat model by considering that clients (or end-users) do not collude with each other. While this may simplify the analysis, it is not aligned with many recent state-of-the-art works, and in realistic deployments, client collusion is a valid concern that should be considered.

Second, although the authors mention the use of secret sharing and MPC for privacy preservation, the paper lacks a formal security analysis. Without clear definitions and a structured discussion of the security guarantees, it is difficult for readers to assess the strength of the proposed approach. For a paper of this nature, it is essential to include formal security definitions and an accompanying analysis.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 98
TITLE: Share Secrets for Privacy. Confidential Forecasting with Vertical Federated Learning
AUTHORS: Aditya Shankar, Lydia Chen, Jérémie Decouchant, Dimitra Gkorou and Rihan Hai

----------- Overall evaluation -----------
SCORE: 2 (accept)
----------- Major strong points -----------
•       Effective use of examples to support the discussion.
•       Clear comparison with prior research.
•       Consistent and coherent explanation of the research contributions.
----------- Major weak points -----------
•       Formatting of plot axes in Figure 4 could be improved.
•       Placement of the Related Work section is unconventional.
•       Missing explicit references to equations in the main text and annex.
----------- Detailed Comments -----------
The paper provides clear and consistent explanations throughout. Examples are well-chosen and relevant to the points being made.
The overall structure and flow of the manuscript are strong, aiding readability.
In Figure 4, the axis labels (“x” and “y”) are too generic. It is unclear what they represent—more descriptive labels are needed.
The Related Work section appears just before the Conclusions. It would be more appropriate to position it immediately after the Background section for better logical flow.
Some equations are referenced in the text without explicitly using “Equation.” This occurs both in the main body and the annex. Consistently labeling equations (e.g., “as shown in Equation (1)”) would enhance clarity.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 98
TITLE: Share Secrets for Privacy. Confidential Forecasting with Vertical Federated Learning
AUTHORS: Aditya Shankar, Lydia Chen, Jérémie Decouchant, Dimitra Gkorou and Rihan Hai

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----------- Major strong points -----------
The paper presents a privacy-preserving time series training and inference with secret sharing and vertical federated learning. It seems to be a novel area of research. However, the privacy solution is old, as the paper applies the well-known secret sharing.
The paper includes a GitHub repository with the experiments' artefacts.
----------- Major weak points -----------
The paper is dense and sometimes complex to read.
The choice of using MPC and secret sharing was not motivated very well. Is it solely for distributing the computation in a private manner?
Indeed, a simple question is why you haven't used homomorphic encryption, as it is well suited for training and inferring with interpretable models such as decision trees.
A clear positioning with existing works on privacy-preserving VFL would have been of great interest for readers.
----------- Detailed Comments -----------
Comments are given in the pros and cons sections.
